A Simple Randomized Estimator for Harmonic Numbers and Logarithms

Scanning a list of $x$ distinct numbers in uniformly random order for its maximum replaces the running maximum $H_x$ times on average, where $H_x$ is the $x$th harmonic number. Run backwards, this gives an estimator: the replacement count of a random list is an unbiased Monte Carlo estimate of $H_x$, and since $H_x = \ln x + \gamma + O(1/x)$, a corrected estimate of $\ln x$. We give the exact variance of the count, an error decomposition with sample-size rules, and an exact sampler of the count using $H_x$ integer draws on average instead of a scan of length $x$. Coupling two counts estimates $\ln(a/b)$ without $\gamma$, and a binary range reduction then bounds the standard error by $\sqrt{\ln 2/n}$ for every $x$ at fewer than $1.7$ draws per repetition on average. A classical deterministic series on the same reduction reaches the rounding floor with sixteen terms in the reported experiments, quantifying the gap between the two approaches. The purpose is pedagogical: the analysis of an algorithm becomes an estimator of the quantity that analysis produces, with exact variances, finite-sample error bounds, reproducible experiments, and machine-checked algorithm contracts and moment identities. The ingredients are classical; the contribution is their assembly.

==> results/e2_summary.dat <==
n rmse se_theory
10 0.647561 0.669575
30 0.373886 0.386579
100 0.198521 0.211738
300 0.1201 0.122247
1000 0.0633105 0.0669575
3000 0.0368626 0.0386579
10000 0.0199502 0.0211738
30000 0.0113652 0.0122247
100000 0.00664655 0.00669575


==> results/e6a_summary.dat <==
k x b ln_x ln_ratio orig_mean orig_se_emp orig_se_theory orig_rmse orig_cov orig_draws_emp orig_draws_theory orig_bias red_mean red_se_emp red_se_theory red_rmse red_cov red_draws_emp red_draws_theory red_bias se_bound
2 6 4 1.79176 0.405465 1.79102 0.031235 0.0309614 0.0312124 0.958 2.44926 2.45 6.34735e-06 1.79374 0.0175882 0.0172884 0.0176823 0.95 1.36868 1.36667 -2.52933e-05 0.0263277
3 12 8 2.48491 0.405465 2.4856 0.040672 0.0392203 0.0406372 0.944 3.1039 3.10321 4.00558e-07 2.48708 0.0189701 0.0186494 0.0190753 0.942 1.38753 1.38535 -1.61905e-06 0.0263277
4 24 16 3.17805 0.405465 3.18154 0.0485906 0.0466029 0.0486673 0.934 3.77945 3.77596 2.50966e-08 3.17866 0.0188636 0.0193766 0.0188544 0.946 1.39583 1.39523 -1.01824e-07 0.0263277
5 48 32 3.8712 0.405465 3.87303 0.054269 0.0532398 0.0542455 0.936 4.46062 4.4588 1.56951e-09 3.87098 0.0201493 0.0197523 0.0201303 0.938 1.40008 1.4003 -6.37408e-09 0.0263277
6 96 64 4.56435 0.405465 4.5642 0.060253 0.0592637 0.0601929 0.946 5.14661 5.14676 9.81096e-11 4.56457 0.019288 0.0199432 0.0192699 0.962 1.40309 1.40287 -3.98538e-10 0.0263277
7 192 128 5.2575 0.405465 5.25022 0.0619183 0.0647887 0.0622829 0.964 5.83004 5.83731 6.13209e-12 5.25727 0.0193898 0.0200394 0.0193718 0.956 1.40394 1.40417 -2.49111e-11 0.0263277
8 384 256 5.95064 0.405465 5.9555 0.0719816 0.0699058 0.0720735 0.952 6.53402 6.52916 3.83259e-13 5.95183 0.0207016 0.0200877 0.0207147 0.94 1.406 1.40481 -1.55698e-12 0.0263277
9 768 512 6.64379 0.405465 6.64769 0.07064 0.0746862 0.0706769 0.964 7.22555 7.22166 2.39538e-14 6.64216 0.0197976 0.0201119 0.019845 0.948 1.40351 1.40514 -9.7312e-14 0.0263277
10 1536 1024 7.33694 0.405465 7.34234 0.0781064 0.0791846 0.0782151 0.952 7.91988 7.91448 1.49711e-15 7.33767 0.0190821 0.020124 0.0190771 0.97 1.40604 1.4053 -6.08201e-15 0.0263277
11 3072 2048 8.03008 0.405465 8.03529 0.0877869 0.0834437 0.0878536 0.948 8.61267 8.60746 9.35694e-17 8.03016 0.019564 0.0201301 0.0195446 0.966 1.40546 1.40538 -3.80126e-16 0.0263277
12 6144 4096 8.72323 0.405465 8.71806 0.0898892 0.0874972 0.089948 0.936 9.29536 9.30053 5.84809e-18 8.72209 0.0211442 0.0201331 0.0211538 0.936 1.40428 1.40542 -2.37579e-17 0.0263277
13 12288 8192 9.41638 0.405465 9.42087 0.089938 0.0913717 0.0899603 0.954 9.99813 9.99363 3.65506e-19 9.41609 0.0205552 0.0201346 0.0205367 0.944 1.40516 1.40544 -1.48487e-18 0.0263277
14 24576 16384 10.1095 0.405465 10.106 0.0921394 0.0950887 0.0921148 0.956 10.6832 10.6868 2.28441e-20 10.109 0.0201179 0.0201354 0.020105 0.952 1.40491 1.40545 -9.28041e-20 0.0263277
15 49152 32768 10.8027 0.405465 10.7935 0.0989959 0.098666 0.0993193 0.95 11.3707 11.3799 1.42776e-21 10.8024 0.0214739 0.0201358 0.0214545 0.938 1.40516 1.40546 -5.80026e-21 0.0263277
16 98304 65536 11.4958 0.405465 11.4898 0.101856 0.102118 0.101933 0.944 12.067 12.073 8.92347e-23 11.4942 0.0200884 0.020136 0.0201348 0.944 1.40383 1.40546 -3.62516e-22 0.0263277


==> results/e6c_summary.dat <==
n rmse se_theory se_bound
10 0.207615 0.200877 0.263277
30 0.11243 0.115977 0.152003
100 0.0597225 0.063523 0.0832555
300 0.0410015 0.036675 0.0480676
1000 0.0195454 0.0200877 0.0263277
3000 0.0114116 0.0115977 0.0152003
10000 0.00631146 0.0063523 0.00832555
30000 0.0038232 0.0036675 0.00480676
100000 0.00206214 0.00200877 0.00263277


==> results/e7a_summary.dat <==
x k b N z actual_err ideal_trunc tail_remainder_bound trunc_bound uniform_bound rounding ideal_within_bound
6 2 4 1 0.2 0.00546511 5.465108E-3 1.085E-354 5.555556E-3 0.0277778 8.68458e-17 1
6 2 4 2 0.2 0.000131775 1.317748E-4 4.321E-356 1.333333E-4 0.00185185 -5.6447e-17 1
6 2 4 3 0.2 3.77477e-06 3.774775E-6 1.722E-357 3.809524E-6 0.000146972 7.15644e-17 1
6 2 4 4 0.2 1.17632e-07 1.176320E-7 6.860E-359 1.185185E-7 1.27013e-05 -7.70373e-17 1
6 2 4 5 0.2 3.8542e-09 3.854196E-9 2.733E-360 3.878788E-9 1.15467e-06 1.11049e-17 1
6 2 4 6 0.2 1.3056e-10 1.305598E-10 1.089E-361 1.312821E-10 1.08558e-07 -6.43317e-17 1
6 2 4 7 0.2 4.52887e-12 4.528995E-12 4.339E-363 4.551111E-12 1.04538e-08 1.29881e-16 1
6 2 4 8 0.2 1.59916e-13 1.599285E-13 1.729E-364 1.606275E-13 1.02488e-09 1.28606e-17 1
6 2 4 9 0.2 5.81666e-15 5.726123E-15 6.889E-366 5.748772E-15 1.01888e-10 -9.05365e-17 1
6 2 4 10 0.2 2.65544e-16 2.073020E-16 2.745E-367 2.080508E-16 1.02428e-11 -5.82424e-17 1
6 2 4 11 0.2 4.34998e-17 7.573204E-18 1.094E-368 7.598377E-18 1.03912e-12 -3.59266e-17 1
6 2 4 12 0.2 4.34998e-17 2.787622E-19 4.359E-370 2.796203E-19 1.06221e-13 -4.3221e-17 1
6 2 4 13 0.2 4.34998e-17 1.032671E-20 1.737E-371 1.035631E-20 1.09281e-14 -4.34895e-17 1
6 2 4 14 0.2 4.34998e-17 3.846515E-22 6.921E-373 3.856831E-22 1.13049e-15 -4.34994e-17 1
6 2 4 15 0.2 4.34998e-17 1.439574E-23 2.758E-374 1.443201E-23 1.17507e-16 -4.34998e-17 1
6 2 4 16 0.2 4.34998e-17 5.410085E-25 1.099E-375 5.422939E-25 1.2265e-17 -4.34998e-17 1
24 4 16 1 0.2 0.00546511 5.465108E-3 1.085E-354 5.555556E-3 0.0277778 -1.8158e-16 1
24 4 16 2 0.2 0.000131775 1.317748E-4 4.321E-356 1.333333E-4 0.00185185 1.19217e-16 1
24 4 16 3 0.2 3.77477e-06 3.774775E-6 1.722E-357 3.809524E-6 0.000146972 -1.96861e-16 1
24 4 16 4 0.2 1.17632e-07 1.176320E-7 6.860E-359 1.185185E-7 1.27013e-05 9.86264e-17 1
24 4 16 5 0.2 3.8542e-09 3.854196E-9 2.733E-360 3.878788E-9 1.15467e-06 -2.57321e-16 1
24 4 16 6 0.2 1.3056e-10 1.305598E-10 1.089E-361 1.312821E-10 1.08558e-07 -1.10713e-16 1
24 4 16 7 0.2 4.52913e-12 4.528995E-12 4.339E-363 4.551111E-12 1.04538e-08 -1.38545e-16 1
24 4 16 8 0.2 1.60184e-13 1.599285E-13 1.729E-364 1.606275E-13 1.02488e-09 -2.55565e-16 1
24 4 16 9 0.2 5.641e-15 5.726123E-15 6.889E-366 5.748772E-15 1.01888e-10 8.51272e-17 1
24 4 16 10 0.2 3.11925e-16 2.073020E-16 2.745E-367 2.080508E-16 1.02428e-11 -1.04623e-16 1
24 4 16 11 0.2 3.11925e-16 7.573204E-18 1.094E-368 7.598377E-18 1.03912e-12 -3.04352e-16 1
24 4 16 12 0.2 3.11925e-16 2.787622E-19 4.359E-370 2.796203E-19 1.06221e-13 -3.11647e-16 1
24 4 16 13 0.2 3.11925e-16 1.032671E-20 1.737E-371 1.035631E-20 1.09281e-14 -3.11915e-16 1
24 4 16 14 0.2 3.11925e-16 3.846515E-22 6.921E-373 3.856831E-22 1.13049e-15 -3.11925e-16 1
24 4 16 15 0.2 3.11925e-16 1.439574E-23 2.758E-374 1.443201E-23 1.17507e-16 -3.11925e-16 1
24 4 16 16 0.2 3.11925e-16 5.410085E-25 1.099E-375 5.422939E-25 1.2265e-17 -3.11925e-16 1
384 8 256 1 0.2 0.00546511 5.465108E-3 1.085E-354 5.555556E-3 0.0277778 1.69748e-16 1
384 8 256 2 0.2 0.000131775 1.317748E-4 4.321E-356 1.333333E-4 0.00185185 -4.17634e-16 1
384 8 256 3 0.2 3.77477e-06 3.774775E-6 1.722E-357 3.809524E-6 0.000146972 -2.89623e-16 1
384 8 256 4 0.2 1.17632e-07 1.176320E-7 6.860E-359 1.185185E-7 1.27013e-05 -4.38225e-16 1
384 8 256 5 0.2 3.8542e-09 3.854196E-9 2.733E-360 3.878788E-9 1.15467e-06 9.40067e-17 1
384 8 256 6 0.2 1.3056e-10 1.305598E-10 1.089E-361 1.312821E-10 1.08558e-07 -6.47564e-16 1
384 8 256 7 0.2 4.52878e-12 4.528995E-12 4.339E-363 4.551111E-12 1.04538e-08 2.12783e-16 1
384 8 256 8 0.2 1.59833e-13 1.599285E-13 1.729E-364 1.606275E-13 1.02488e-09 9.57624e-17 1
384 8 256 9 0.2 6.17785e-15 5.726123E-15 6.889E-366 5.748772E-15 1.01888e-10 -4.51724e-16 1
384 8 256 10 0.2 3.9402e-17 2.073020E-16 2.745E-367 2.080508E-16 1.02428e-11 2.46704e-16 1
384 8 256 11 0.2 3.9402e-17 7.573204E-18 1.094E-368 7.598377E-18 1.03912e-12 4.69752e-17 1
384 8 256 12 0.2 3.9402e-17 2.787622E-19 4.359E-370 2.796203E-19 1.06221e-13 3.96808e-17 1
384 8 256 13 0.2 3.9402e-17 1.032671E-20 1.737E-371 1.035631E-20 1.09281e-14 3.94123e-17 1
384 8 256 14 0.2 3.9402e-17 3.846515E-22 6.921E-373 3.856831E-22 1.13049e-15 3.94024e-17 1
384 8 256 15 0.2 3.9402e-17 1.439574E-23 2.758E-374 1.443201E-23 1.17507e-16 3.9402e-17 1
384 8 256 16 0.2 3.9402e-17 5.410085E-25 1.099E-375 5.422939E-25 1.2265e-17 3.9402e-17 1
6144 12 4096 1 0.2 0.00546511 5.465108E-3 1.085E-354 5.555556E-3 0.0277778 -3.67103e-16 1
6144 12 4096 2 0.2 0.000131775 1.317748E-4 4.321E-356 1.333333E-4 0.00185185 -9.54485e-16 1
6144 12 4096 3 0.2 3.77477e-06 3.774775E-6 1.722E-357 3.809524E-6 0.000146972 -8.26474e-16 1
6144 12 4096 4 0.2 1.17632e-07 1.176320E-7 6.860E-359 1.185185E-7 1.27013e-05 -9.75076e-16 1
6144 12 4096 5 0.2 3.8542e-09 3.854196E-9 2.733E-360 3.878788E-9 1.15467e-06 -4.42844e-16 1
6144 12 4096 6 0.2 1.3056e-10 1.305598E-10 1.089E-361 1.312821E-10 1.08558e-07 -2.96236e-16 1
6144 12 4096 7 0.2 4.52932e-12 4.528995E-12 4.339E-363 4.551111E-12 1.04538e-08 -3.24069e-16 1
6144 12 4096 8 0.2 1.61258e-13 1.599285E-13 1.729E-364 1.606275E-13 1.02488e-09 -1.32927e-15 1
6144 12 4096 9 0.2 6.7147e-15 5.726123E-15 6.889E-366 5.748772E-15 1.01888e-10 -9.88575e-16 1
6144 12 4096 10 0.2 1.38563e-15 2.073020E-16 2.745E-367 2.080508E-16 1.02428e-11 -1.17833e-15 1
6144 12 4096 11 0.2 1.38563e-15 7.573204E-18 1.094E-368 7.598377E-18 1.03912e-12 -1.37805e-15 1
6144 12 4096 12 0.2 1.38563e-15 2.787622E-19 4.359E-370 2.796203E-19 1.06221e-13 -1.38535e-15 1
6144 12 4096 13 0.2 1.38563e-15 1.032671E-20 1.737E-371 1.035631E-20 1.09281e-14 -1.38562e-15 1
6144 12 4096 14 0.2 1.38563e-15 3.846515E-22 6.921E-373 3.856831E-22 1.13049e-15 -1.38563e-15 1
6144 12 4096 15 0.2 1.38563e-15 1.439574E-23 2.758E-374 1.443201E-23 1.17507e-16 -1.38563e-15 1
6144 12 4096 16 0.2 1.38563e-15 5.410085E-25 1.099E-375 5.422939E-25 1.2265e-17 -1.38563e-15 1
98304 16 65536 1 0.2 0.00546511 5.465108E-3 1.085E-354 5.555556E-3 0.0277778 -1.57761e-17 1
98304 16 65536 2 0.2 0.000131775 1.317748E-4 4.321E-356 1.333333E-4 0.00185185 -6.03158e-16 1
98304 16 65536 3 0.2 3.77477e-06 3.774775E-6 1.722E-357 3.809524E-6 0.000146972 -4.75147e-16 1
98304 16 65536 4 0.2 1.17632e-07 1.176320E-7 6.860E-359 1.185185E-7 1.27013e-05 -6.23748e-16 1
98304 16 65536 5 0.2 3.8542e-09 3.854196E-9 2.733E-360 3.878788E-9 1.15467e-06 -9.15171e-17 1
98304 16 65536 6 0.2 1.3056e-10 1.305598E-10 1.089E-361 1.312821E-10 1.08558e-07 5.5091e-17 1
98304 16 65536 7 0.2 4.52897e-12 4.528995E-12 4.339E-363 4.551111E-12 1.04538e-08 2.72588e-17 1
98304 16 65536 8 0.2 1.60906e-13 1.599285E-13 1.729E-364 1.606275E-13 1.02488e-09 -9.7794e-16 1
98304 16 65536 9 0.2 6.36337e-15 5.726123E-15 6.889E-366 5.748772E-15 1.01888e-10 -6.37248e-16 1
98304 16 65536 10 0.2 1.0343e-15 2.073020E-16 2.745E-367 2.080508E-16 1.02428e-11 -8.26998e-16 1
98304 16 65536 11 0.2 1.0343e-15 7.573204E-18 1.094E-368 7.598377E-18 1.03912e-12 -1.02673e-15 1
98304 16 65536 12 0.2 1.0343e-15 2.787622E-19 4.359E-370 2.796203E-19 1.06221e-13 -1.03402e-15 1
98304 16 65536 13 0.2 1.0343e-15 1.032671E-20 1.737E-371 1.035631E-20 1.09281e-14 -1.03429e-15 1
98304 16 65536 14 0.2 1.0343e-15 3.846515E-22 6.921E-373 3.856831E-22 1.13049e-15 -1.0343e-15 1
98304 16 65536 15 0.2 1.0343e-15 1.439574E-23 2.758E-374 1.443201E-23 1.17507e-16 -1.0343e-15 1
98304 16 65536 16 0.2 1.0343e-15 5.410085E-25 1.099E-375 5.422939E-25 1.2265e-17 -1.0343e-15 1
1 0 1 1 0 0 0.000000E+6 0.000E+3 0.000000E+6 0.0277778 0 1
1 0 1 2 0 0 0.000000E+6 0.000E+3 0.000000E+6 0.00185185 0 1
1 0 1 3 0 0 0.000000E+6 0.000E+3 0.000000E+6 0.000146972 0 1
1 0 1 4 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.27013e-05 0 1
1 0 1 5 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.15467e-06 0 1
1 0 1 6 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.08558e-07 0 1
1 0 1 7 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.04538e-08 0 1
1 0 1 8 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.02488e-09 0 1
1 0 1 9 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.01888e-10 0 1
1 0 1 10 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.02428e-11 0 1
1 0 1 11 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.03912e-12 0 1
1 0 1 12 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.06221e-13 0 1
1 0 1 13 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.09281e-14 0 1
1 0 1 14 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.13049e-15 0 1
1 0 1 15 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.17507e-16 0 1
1 0 1 16 0 0 0.000000E+6 0.000E+3 0.000000E+6 1.2265e-17 0 1
1024 10 1024 1 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 0.0277778 -9.86008e-18 1
1024 10 1024 2 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 0.00185185 -9.86008e-18 1
1024 10 1024 3 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 0.000146972 -9.86008e-18 1
1024 10 1024 4 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.27013e-05 -9.86008e-18 1
1024 10 1024 5 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.15467e-06 -9.86008e-18 1
1024 10 1024 6 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.08558e-07 -9.86008e-18 1
1024 10 1024 7 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.04538e-08 -9.86008e-18 1
1024 10 1024 8 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.02488e-09 -9.86008e-18 1
1024 10 1024 9 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.01888e-10 -9.86008e-18 1
1024 10 1024 10 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.02428e-11 -9.86008e-18 1
1024 10 1024 11 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.03912e-12 -9.86008e-18 1
1024 10 1024 12 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.06221e-13 -9.86008e-18 1
1024 10 1024 13 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.09281e-14 -9.86008e-18 1
1024 10 1024 14 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.13049e-15 -9.86008e-18 1
1024 10 1024 15 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.17507e-16 -9.86008e-18 1
1024 10 1024 16 0 9.86008e-18 0.000000E+6 0.000E+3 0.000000E+6 1.2265e-17 -9.86008e-18 1
1025 10 1024 1 0.000488043 7.74967e-11 7.749665E-11 7.832E-1669 7.749666E-11 0.0277778 -6.53441e-17 1
1025 10 1024 2 0.000488043 4.04768e-16 1.107517E-17 1.858E-1675 1.107517E-17 0.00185185 4.15843e-16 1
1025 10 1024 3 0.000488043 4.04768e-16 1.884249E-24 4.408E-1682 1.884249E-24 0.000146972 4.04768e-16 1
1025 10 1024 4 0.000488043 4.04768e-16 3.490679E-31 1.046E-1688 3.490679E-31 1.27013e-05 4.04768e-16 1
1025 10 1024 5 0.000488043 4.04768e-16 6.802614E-38 2.481E-1695 6.802615E-38 1.15467e-06 4.04768e-16 1
1025 10 1024 6 0.000488043 4.04768e-16 1.371012E-44 5.887E-1702 1.371012E-44 1.08558e-07 4.04768e-16 1
1025 10 1024 7 0.000488043 4.04768e-16 2.830150E-51 1.397E-1708 2.830150E-51 1.04538e-08 4.04768e-16 1
1025 10 1024 8 0.000488043 4.04768e-16 5.947958E-58 3.314E-1715 5.947958E-58 1.02488e-09 4.04768e-16 1
1025 10 1024 9 0.000488043 4.04768e-16 1.267591E-64 7.863E-1722 1.267591E-64 1.01888e-10 4.04768e-16 1
1025 10 1024 10 0.000488043 4.04768e-16 2.731679E-71 1.866E-1728 2.731679E-71 1.02428e-11 4.04768e-16 1
1025 10 1024 11 0.000488043 4.04768e-16 5.940694E-78 4.427E-1735 5.940695E-78 1.03912e-12 4.04768e-16 1
1025 10 1024 12 0.000488043 4.04768e-16 1.301791E-84 1.050E-1741 1.301791E-84 1.06221e-13 4.04768e-16 1
1025 10 1024 13 0.000488043 4.04768e-16 2.871002E-91 2.492E-1748 2.871002E-91 1.09281e-14 4.04768e-16 1
1025 10 1024 14 0.000488043 4.04768e-16 6.366713E-98 5.914E-1755 6.366714E-98 1.13049e-15 4.04768e-16 1
1025 10 1024 15 0.000488043 4.04768e-16 1.418625E-104 1.403E-1761 1.418625E-104 1.17507e-16 4.04768e-16 1
1025 10 1024 16 0.000488043 4.04768e-16 3.174180E-111 3.330E-1768 3.174180E-111 1.2265e-17 4.04768e-16 1
2047 10 1024 1 0.333116 0.0264263 2.642628E-2 3.283E-243 2.771903E-2 0.0277778 -3.1932e-16 1
2047 10 1024 2 0.333116 0.00178313 1.783134E-3 3.628E-244 1.845529E-3 0.00185185 -3.18778e-16 1
2047 10 1024 3 0.333116 0.000142397 1.423967E-4 4.010E-245 1.462799E-4 0.000146972 -4.17825e-16 1
2047 10 1024 4 0.333116 1.2349e-05 1.234898E-5 4.433E-246 1.262501E-5 1.27013e-05 1.25462e-16 1
2047 10 1024 5 0.333116 1.12492e-06 1.124925E-6 4.900E-247 1.146234E-6 1.15467e-06 3.79164e-16 1
2047 10 1024 6 0.333116 1.05885e-07 1.058847E-7 5.416E-248 1.076252E-7 1.08558e-07 2.40926e-16 1
2047 10 1024 7 0.333116 1.02023e-08 1.020229E-8 5.986E-249 1.035042E-8 1.04538e-08 -4.34839e-16 1
2047 10 1024 8 0.333116 1.00042e-09 1.000417E-9 6.617E-250 1.013425E-9 1.02488e-09 2.37884e-16 1
2047 10 1024 9 0.333116 9.94478e-11 9.944784E-11 7.314E-251 1.006187E-10 1.01888e-10 6.69561e-17 1
2047 10 1024 10 0.333116 9.994e-12 9.994426E-12 8.085E-252 1.010194E-11 1.02428e-11 4.30118e-16 1
2047 10 1024 11 0.333116 1.01362e-12 1.013464E-12 8.938E-253 1.023500E-12 1.03912e-12 -1.59979e-16 1
2047 10 1024 12 0.333116 1.03241e-13 1.035384E-13 9.880E-254 1.044882E-13 1.06221e-13 2.97148e-16 1
2047 10 1024 13 0.333116 1.08707e-14 1.064486E-14 1.092E-254 1.073582E-14 1.09281e-14 -2.25816e-16 1
2047 10 1024 14 0.333116 1.10071e-15 1.100356E-15 1.207E-255 1.109156E-15 1.13049e-15 -3.56384e-19 1
2047 10 1024 15 0.333116 2.12534e-16 1.142797E-16 1.335E-256 1.151385E-16 1.17507e-16 -9.82547e-17 1
2047 10 1024 16 0.333116 2.12534e-16 1.191770E-17 1.476E-257 1.200217E-17 1.2265e-17 -2.00617e-16 1
2048 11 2048 1 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 0.0277778 7.79718e-17 1
2048 11 2048 2 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 0.00185185 7.79718e-17 1
2048 11 2048 3 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 0.000146972 7.79718e-17 1
2048 11 2048 4 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.27013e-05 7.79718e-17 1
2048 11 2048 5 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.15467e-06 7.79718e-17 1
2048 11 2048 6 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.08558e-07 7.79718e-17 1
2048 11 2048 7 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.04538e-08 7.79718e-17 1
2048 11 2048 8 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.02488e-09 7.79718e-17 1
2048 11 2048 9 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.01888e-10 7.79718e-17 1
2048 11 2048 10 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.02428e-11 7.79718e-17 1
2048 11 2048 11 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.03912e-12 7.79718e-17 1
2048 11 2048 12 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.06221e-13 7.79718e-17 1
2048 11 2048 13 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.09281e-14 7.79718e-17 1
2048 11 2048 14 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.13049e-15 7.79718e-17 1
2048 11 2048 15 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.17507e-16 7.79718e-17 1
2048 11 2048 16 0 7.79718e-17 0.000000E+6 0.000E+3 0.000000E+6 1.2265e-17 7.79718e-17 1
4294967297 32 4294967296 1 1.16415e-10 7.42068e-16 1.051815E-30 6.347E-5000 1.051815E-30 0.0277778 -7.42068e-16 1
4294967297 32 4294967296 2 1.16415e-10 7.42068e-16 8.552847E-51 8.568E-5020 8.552847E-51 0.00185185 -7.42068e-16 1
4294967297 32 4294967296 3 1.16415e-10 7.42068e-16 8.279478E-71 1.157E-5039 8.279478E-71 0.000146972 -7.42068e-16 1
4294967297 32 4294967296 4 1.16415e-10 7.42068e-16 8.727277E-91 1.561E-5059 8.727277E-91 1.27013e-05 -7.42068e-16 1
4294967297 32 4294967296 5 1.16415e-10 7.42068e-16 9.677181E-111 2.108E-5079 9.677181E-111 1.15467e-06 -7.42068e-16 1
4294967297 32 4294967296 6 1.16415e-10 7.42068e-16 1.109733E-130 2.845E-5099 1.109733E-130 1.08558e-07 -7.42068e-16 1
4294967297 32 4294967296 7 1.16415e-10 7.42068e-16 1.303440E-150 3.841E-5119 1.303440E-150 1.04538e-08 -7.42068e-16 1
4294967297 32 4294967296 8 1.16415e-10 7.42068e-16 1.558668E-170 5.185E-5139 1.558668E-170 1.02488e-09 -7.42068e-16 1
4294967297 32 4294967296 9 1.16415e-10 7.42068e-16 1.890032E-190 7.000E-5159 1.890032E-190 1.01888e-10 -7.42068e-16 1
4294967297 32 4294967296 10 1.16415e-10 7.42068e-16 2.317521E-210 9.451E-5179 2.317521E-210 1.02428e-11 -7.42068e-16 1
4294967297 32 4294967296 11 1.16415e-10 7.42068e-16 2.867711E-230 1.276E-5198 2.867711E-230 1.03912e-12 -7.42068e-16 1
4294967297 32 4294967296 12 1.16415e-10 7.42068e-16 3.575556E-250 1.723E-5218 3.575556E-250 1.06221e-13 -7.42068e-16 1
4294967297 32 4294967296 13 1.16415e-10 7.42068e-16 4.486835E-270 2.326E-5238 4.486835E-270 1.09281e-14 -7.42068e-16 1
4294967297 32 4294967296 14 1.16415e-10 7.42068e-16 5.661430E-290 3.140E-5258 5.661430E-290 1.13049e-15 -7.42068e-16 1
4294967297 32 4294967296 15 1.16415e-10 7.42068e-16 7.177658E-310 4.240E-5278 7.177658E-310 1.17507e-16 -7.42068e-16 1
4294967297 32 4294967296 16 1.16415e-10 7.42068e-16 9.137992E-330 5.724E-5298 9.137992E-330 1.2265e-17 -7.42068e-16 1
9007199254740991 52 4503599627370496 1 0.333333 0.0264805 2.648051E-2 4.556E-243 2.777778E-2 0.0277778 -4.80796e-15 1
9007199254740991 52 4503599627370496 2 0.333333 0.00178916 1.789156E-3 5.043E-244 1.851852E-3 0.00185185 6.41726e-16 1
9007199254740991 52 4503599627370496 3 0.333333 0.000143065 1.430653E-4 5.581E-245 1.469724E-4 0.000146972 -2.78404e-15 1
9007199254740991 52 4503599627370496 4 0.333333 1.24232e-05 1.242323E-5 6.177E-246 1.270132E-5 1.27013e-05 -2.49196e-15 1
9007199254740991 52 4503599627370496 5 0.333333 1.13317e-06 1.133169E-6 6.836E-247 1.154665E-6 1.15467e-06 -3.60709e-15 1
9007199254740991 52 4503599627370496 6 0.333333 1.068e-07 1.068002E-7 7.566E-248 1.085583E-7 1.08558e-07 -5.64631e-15 1
9007199254740991 52 4503599627370496 7 0.333333 1.03039e-08 1.030393E-8 8.374E-249 1.045376E-8 1.04538e-08 -2.80153e-15 1
9007199254740991 52 4503599627370496 8 0.333333 1.01171e-09 1.011704E-9 9.268E-250 1.024878E-9 1.02488e-09 -2.84338e-15 1
9007199254740991 52 4503599627370496 9 0.333333 1.00706e-10 1.007011E-10 1.026E-250 1.018885E-10 1.01888e-10 -4.65867e-15 1
9007199254740991 52 4503599627370496 10 0.333333 1.01329e-11 1.013359E-11 1.135E-251 1.024276E-11 1.02428e-11 6.87305e-16 1
9007199254740991 52 4503599627370496 11 0.333333 1.03085e-12 1.028917E-12 1.257E-252 1.039120E-12 1.03912e-12 -1.93324e-15 1
9007199254740991 52 4503599627370496 12 0.333333 1.07144e-13 1.052542E-13 1.391E-253 1.062212E-13 1.06221e-13 -1.89016e-15 1
9007199254740991 52 4503599627370496 13 0.333333 1.47738e-14 1.083538E-14 1.540E-254 1.092811E-14 1.09281e-14 -3.93843e-15 1
9007199254740991 52 4503599627370496 14 0.333333 5.62961e-16 1.121512E-15 1.704E-255 1.130494E-15 1.13049e-15 5.58551e-16 1
9007199254740991 52 4503599627370496 15 0.333333 5.62961e-16 1.166288E-16 1.887E-256 1.175065E-16 1.17507e-16 -4.46332e-16 1
9007199254740991 52 4503599627370496 16 0.333333 5.62961e-16 1.217854E-17 2.088E-257 1.226499E-17 1.2265e-17 -5.50782e-16 1
9223372036854775807 62 4611686018427387904 1 0.333333 0.0264805 2.648051E-2 4.556E-243 2.777778E-2 0.0277778 -4.75519e-16 1
9223372036854775807 62 4611686018427387904 2 0.333333 0.00178916 1.789156E-3 5.043E-244 1.851852E-3 0.00185185 4.96321e-15 1
9223372036854775807 62 4611686018427387904 3 0.333333 0.000143065 1.430653E-4 5.581E-245 1.469724E-4 0.000146972 1.53623e-15 1
9223372036854775807 62 4611686018427387904 4 0.333333 1.24232e-05 1.242323E-5 6.177E-246 1.270132E-5 1.27013e-05 1.82818e-15 1
9223372036854775807 62 4611686018427387904 5 0.333333 1.13317e-06 1.133169E-6 6.836E-247 1.154665E-6 1.15467e-06 7.13028e-16 1
9223372036854775807 62 4611686018427387904 6 0.333333 1.068e-07 1.068002E-7 7.566E-248 1.085583E-7 1.08558e-07 -1.32619e-15 1
9223372036854775807 62 4611686018427387904 7 0.333333 1.03039e-08 1.030393E-8 8.374E-249 1.045376E-8 1.04538e-08 1.51859e-15 1
9223372036854775807 62 4611686018427387904 8 0.333333 1.0117e-09 1.011704E-9 9.268E-250 1.024878E-9 1.02488e-09 1.47674e-15 1
9223372036854775807 62 4611686018427387904 9 0.333333 1.00701e-10 1.007011E-10 1.026E-250 1.018885E-10 1.01888e-10 -3.38553e-16 1
9223372036854775807 62 4611686018427387904 10 0.333333 1.01286e-11 1.013359E-11 1.135E-251 1.024276E-11 1.02428e-11 5.00742e-15 1
9223372036854775807 62 4611686018427387904 11 0.333333 1.02653e-12 1.028917E-12 1.257E-252 1.039120E-12 1.03912e-12 2.38688e-15 1
9223372036854775807 62 4611686018427387904 12 0.333333 1.02824e-13 1.052542E-13 1.391E-253 1.062212E-13 1.06221e-13 2.42996e-15 1
9223372036854775807 62 4611686018427387904 13 0.333333 1.04537e-14 1.083538E-14 1.540E-254 1.092811E-14 1.09281e-14 3.81686e-16 1
9223372036854775807 62 4611686018427387904 14 0.333333 3.75716e-15 1.121512E-15 1.704E-255 1.130494E-15 1.13049e-15 4.87867e-15 1
9223372036854775807 62 4611686018427387904 15 0.333333 3.75716e-15 1.166288E-16 1.887E-256 1.175065E-16 1.17507e-16 3.87379e-15 1
9223372036854775807 62 4611686018427387904 16 0.333333 3.75716e-15 1.217854E-17 2.088E-257 1.226499E-17 1.2265e-17 3.76934e-15 1

